Energy Consumption Of Visual Sensor Networks: Impact Of Spatio-Temporal Coverage

Wireless visual sensor networks (VSNs) are expected to play a major role in future IEEE 802.15.4 personal area networks (PAN) under recently-established collision-free medium access control (MAC) protocols, such as the IEEE 802.15.4e-2012 MAC. In such environments, the VSN energy consumption is affected by the number of camera sensors deployed (spatial coverage), as well as the number of captured video frames out of which each node processes and transmits data (temporal coverage). In this paper, we explore this aspect for uniformly-formed VSNs, i.e., networks comprising identical wireless visual sensor nodes connected to a collection node via a balanced cluster-tree topology, with each node producing independent identically-distributed bitstream sizes after processing the video frames captured within each network activation interval. We derive analytic results for the energy-optimal spatio-temporal coverage parameters of such VSNs under a-priori known bounds for the number of frames to process per sensor and the number of nodes to deploy within each tier of the VSN. Our results are parametric to the probability density function characterizing the bitstream size produced by each node and the energy consumption rates of the system of interest. Experimental results reveal that our analytic results are always within 7% of the energy consumption measurements for a wide range of settings. In addition, results obtained via a multimedia subsystem show that the optimal spatio-temporal settings derived by the proposed framework allow for substantial reduction of energy consumption in comparison to ad-hoc settings. As such, our analytic modeling is useful for early-stage studies of possible VSN deployments under collision-free MAC protocols prior to costly and time-consuming experiments in the field.

==> bio_photo/biographies.txt <==

	
Alessandro Redondi received his Master degree in Computer Engineering in July 2009 and the Ph.D. in Information Engineering in 2014, both from Politecnico di Milano. Currently he is a post-doctoral researcher at the Department of Electronics and Information of Politecnico di Milano. His research activities are focused on algorithms and protocols for Visual Sensor Networks and Real Time Localization Systems.


Dujdow Buranapanichkit is Lecturer in the Department of Electrical Engineering, Faculty of Engineering, Prince of Songkla University (Thailand). She received the PhD from the Department of Electronic and Electrical Engineering of University College London (UK). Her research interests are in wireless sensor networks and distributed synchronization mechanisms and protocol design.


Matteo Cesana is currently an Assistant Professor with the Dipartimento di Elettronica, Informazione e Bioingegneria of the Politecnico di Milano, Italy. He received his MS degree in Telecommunications Engineering and his Ph.D. degree in Information Engineering from Politecnico di Milano in July 2000 and in September 2004, respectively. From September 2002 to March 2003 he was a visiting researcher at the Computer Science Department of the University of California in Los Angeles (UCLA). His research activities are in the field of design, optimization and performance evaluation of wireless networks with a specific focus on wireless sensor networks and cognitive radio networks. Dr. Cesana is an Associate Editor of the Ad Hoc Networks Journal (Elsevier).


Marco Tagliasacchi is currently Assistant Professor at the ``Dipartimento di Elettronica e Informazione - Politecnico di Milano'', Italy. He received the ``Laurea'' degree (2002, cum Laude) in Computer Engineering and the Ph.D. in Electrical Engineering and Computer Science (2006), both from Politecnico di Milano. He was visiting academic at the Imperial College London (2012) and visiting scholar at the University of California, Berkeley (2004).
His research interests include multimedia forensics, multimedia communications (visual sensor networks, coding, quality assessment) and information retrieval. Dr. Tagliasacchi co-authored more than 120 papers in international journals and conferences, including award winning papers at MMSP 2013, MMSP2012, ICIP 2011, MMSP 2009 and QoMex 2009. He has been actively involved in several EU-funded research projects. He is currently co-coordinating two ICT-FP7 FET-Open projects (GreenEyes - www.greeneyesproject.eu, REWIND - www.rewindproject.eu).
Dr. Tagliasacchi is an elected member of the IEEE Information Forensics and Security Technical committee for the term 2014-2016, and served as member of the IEEE MMSP Technical Committee for the term 2009-2012. He is currently Associate Editor for the IEEE Transactions on Circuits and Systems for Video Technologies (2011 best AE award) and APSIPA Transactions on Signal and Information Processing. Dr. Tagliasacchi was General co-Chair of IEEE Workshop on Multimedia Signal Processing (MMSP 2013, Pula, Italy) and he will be Technical Program Coordinator of IEEE International Conference on Multimedia\&Expo (ICME 2015, Turin, Italy).


Yiannis Andreopoulos} (M00) is Senior Lecturer in the Department of Electronic and Electrical Engineering of University College London (UK). His research interests are in wireless sensor networks, error-tolerant computing and multimedia systems.




